Model Predictive Control Strategies for Electric Endurance Race Cars Accounting for Competitors Interactions

This paper presents model predictive control strategies for battery electric endurance race cars accounting for interactions with the competitors. In particular, we devise an optimization framework capturing the impact of the actions of the ego vehicle when interacting with competitors in a probabilistic fashion, jointly accounting for the optimal pit stop decision making, the charge times and the driving style in the course of the race. We showcase our method for a simulated 1h endurance race at the Zandvoort circuit, using real-life data of internal combustion engine race cars from a previous event. Our results show that optimizing both the race strategy as well as the decision making during the race is very important, resulting in a significant 21s advantage over an always overtake approach, whilst revealing the competitiveness of e-race cars w.r.t. conventional ones.

==> cover_note.txt <==
Dear Professor Maria Elena Valcher,

Enclosed please find the manuscript entitled "Model Predictive Control Strategies for Electric Endurance Race Cars Accounting for Competitors’ Interactions", submitted to The IEEE Control Systems Letters.

Our manuscript covers a model predictive controller to optimize the high-level race strategy for an electric race car, as well as decision making during interactions with competitors. While previous work has covered either race strategy optimization or probabilistic events, these methods are either limited to energy management or severely limited in the types of interactions considered. In this paper, we combine optimization of the race strategy and the decision making during component interactions in an online fashion. First we derive an MPC that computes the optimal race strategy in terms of target lap times, energy consumption and charging strategy. Second, we formulate time penalties for every decision that can be taken by the ego vehicle when it encounters a competitor and apply this algorithm in a race simulation using data of a real-life event. To the best of the authors' knowledge, there are no control algorithms for electric race strategies including interactions with competitors. 

We appreciate the consideration of our manuscript and look forward to hearing from you.

Sincerely,
Jorn van Kampen,
Control Systems Technology section,
Eindhoven University of Technology,
Eindhoven, The Netherlands
